A Gauge Pathway to an Ultralight Axion through a Hidden Portal

We study a gauge realization of an ultralight axion with a hidden $SU(2)$ interaction, an Abelian vector portal, a charged Higgs and a St\"uckelberg field. The vector absorbs one scalar combination and leaves a physical phase. Its normalization is fixed by the Higgs and St\"uckelberg scales, while hidden confinement generates its mass. Keeping this phase ultralight requires an additional symmetry: the displayed gauge charges alone allow large phase-dependent scalar interactions. We quantify the suppression required of these interactions. Pure-$SU(2)$ lattice results relate the susceptibility to physical confinement scales; one- and two-loop running illustrate the dependence on the chosen high-energy coupling. We derive the coherent radiation-era density and exhibit an initial angle giving the reference dark-matter abundance for $F_\chi\simeq10^{17}\,\GeV$ and zero-temperature mass $m_{\chi,0}=3\times10^{-20}\,\eV$. We follow the confined population through number-changing and number-conserving limits and bound its energy contribution. An illustrative inflaton background satisfies the stated vacuum and isocurvature tests, conditional on control of a large portal correction to its potential. Its cold hidden history requires a hidden-to-visible reheating fraction near $5\times10^{-12}$, whose microscopic origin remains an input. A second, gauge-anomaly-free model gives the same physical phase scale using two charged Higgs singlets. These constructions specify conditional cosmological examples and the additional protection and reheating mechanisms needed to complete them.

==> abundance_scan.dat <==
theta fraction harmonic
5.000000000e-02 2.343941788e-02 2.343467430e-02
1.000000000e-01 9.381520115e-02 9.373869722e-02
2.000000000e-01 3.761838823e-01 3.749547889e-01
3.000000000e-01 8.498962516e-01 8.436482750e-01
3.252048135e-01 1.000001423e+00 9.913633143e-01
4.000000000e-01 1.519673523e+00 1.499819156e+00
6.000000000e-01 3.476671799e+00 3.374593100e+00
8.000000000e-01 6.329075994e+00 5.999276622e+00
1.000000000e+00 1.020282356e+01 9.373869722e+00


==> mass_scan.dat <==
alpha mass_eV
1.400000000e-02 4.910576964e-28
1.405000000e-02 7.591108383e-28
1.410000000e-02 1.169866250e-27
1.415000000e-02 1.797379584e-27
1.420000000e-02 2.753150743e-27
1.425000000e-02 4.204560415e-27
1.430000000e-02 6.402141302e-27
1.435000000e-02 9.719801752e-27
1.440000000e-02 1.471398496e-26
1.445000000e-02 2.221043319e-26
1.450000000e-02 3.343108431e-26
1.455000000e-02 5.017915262e-26
1.460000000e-02 7.510833767e-26
1.465000000e-02 1.121133456e-25
1.470000000e-02 1.668948792e-25
1.475000000e-02 2.477748844e-25
1.480000000e-02 3.668698285e-25
1.485000000e-02 5.417748844e-25
1.490000000e-02 7.979753057e-25
1.495000000e-02 1.172290238e-24
1.500000000e-02 1.717778677e-24
1.505000000e-02 2.510711014e-24
1.510000000e-02 3.660451540e-24
1.515000000e-02 5.323433304e-24
1.520000000e-02 7.722872412e-24
1.525000000e-02 1.117651269e-23
1.530000000e-02 1.613557967e-23
1.535000000e-02 2.323934494e-23
1.540000000e-02 3.339137983e-23
1.545000000e-02 4.786587597e-23
1.550000000e-02 6.845555223e-23
1.555000000e-02 9.767695218e-23
1.560000000e-02 1.390547678e-22
1.565000000e-02 1.975147423e-22
1.570000000e-02 2.799254347e-22
1.575000000e-02 3.958436334e-22
1.580000000e-02 5.585377793e-22
1.585000000e-02 7.863901114e-22
1.590000000e-02 1.104813656e-21
1.595000000e-02 1.548867660e-21
1.600000000e-02 2.166818611e-21
1.605000000e-02 3.024978831e-21
1.610000000e-02 4.214267742e-21
1.615000000e-02 5.859091338e-21
1.620000000e-02 8.129335160e-21
1.625000000e-02 1.125653072e-20
1.630000000e-02 1.555560538e-20
1.635000000e-02 2.145408785e-20
1.640000000e-02 2.953125008e-20
1.645000000e-02 4.057046735e-20
1.650000000e-02 5.562912917e-20
1.655000000e-02 7.613181093e-20
1.660000000e-02 1.039942177e-19
1.665000000e-02 1.417877637e-19
1.670000000e-02 1.929577153e-19
1.675000000e-02 2.621118151e-19
1.680000000e-02 3.554014828e-19
1.685000000e-02 4.810244032e-19
1.690000000e-02 6.498860061e-19
1.695000000e-02 8.764685692e-19
1.700000000e-02 1.179971166e-18
1.705000000e-02 1.585802335e-18
1.710000000e-02 2.127531332e-18
1.715000000e-02 2.849434616e-18
1.720000000e-02 3.809813680e-18
1.725000000e-02 5.085310817e-18
1.730000000e-02 6.776513888e-18
1.735000000e-02 9.015223447e-18
1.740000000e-02 1.197386027e-17
1.745000000e-02 1.587762457e-17
1.750000000e-02 2.102018713e-17
1.755000000e-02 2.778390718e-17
1.760000000e-02 3.666584264e-17
1.765000000e-02 4.831116171e-17
1.770000000e-02 6.355599693e-17
1.775000000e-02 8.348232832e-17
1.780000000e-02 1.094881679e-16
1.785000000e-02 1.433771797e-16
1.790000000e-02 1.874729514e-16
1.795000000e-02 2.447644866e-16
1.800000000e-02 3.190911847e-16


==> mass_scan_lattice.dat <==
alpha mass_eV
0.014 1.184068495e-26
0.01402222222 1.435627484e-26
0.01404444444 1.739566473e-26
0.01406666667 2.106569931e-26
0.01408888889 2.549456303e-26
0.01411111111 3.083595116e-26
0.01413333333 3.727403829e-26
0.01415555556 4.502939329e-26
0.01417777778 5.43660169e-26
0.0142 6.559971037e-26
0.01422222222 7.910802094e-26
0.01424444444 9.534205495e-26
0.01426666667 1.148405009e-25
0.01428888889 1.382462672e-25
0.01431111111 1.663262097e-25
0.01433333333 1.999945122e-25
0.01435555556 2.403403778e-25
0.01437777778 2.886608111e-25
0.0144 3.464994028e-25
0.01442222222 4.156921934e-25
0.01444444444 4.98421876e-25
0.01446666667 5.972818222e-25
0.01448888889 7.153516683e-25
0.01451111111 8.562865027e-25
0.01453333333 1.024422046e-24
0.01455555556 1.224898621e-24
0.01457777778 1.463807204e-24
0.0146 1.748361383e-24
0.01462222222 2.087099721e-24
0.01464444444 2.490123788e-24
0.01466666667 2.969377972e-24
0.01468888889 3.538978268e-24
0.01471111111 4.215598393e-24
0.01473333333 5.018923001e-24
0.01475555556 5.972179386e-24
0.01477777778 7.102760948e-24
0.0148 8.442957893e-24
0.01482222222 1.003081317e-23
0.01484444444 1.191112461e-23
0.01486666667 1.413661769e-23
0.01488888889 1.676931723e-23
0.01491111111 1.988215098e-23
0.01493333333 2.35608235e-23
0.01495555556 2.790600462e-23
0.01497777778 3.303588419e-23
0.015 3.908915298e-23
0.01502222222 4.622847899e-23
0.01504444444 5.464455982e-23
0.01506666667 6.456084396e-23
0.01508888889 7.623902912e-23
0.01511111111 8.998546225e-23
0.01513333333 1.061585857e-22
0.01515555556 1.251775962e-22
0.01517777778 1.475325102e-22
0.0152 1.737958577e-22
0.01522222222 2.046362616e-22
0.01524444444 2.408342012e-22
0.01526666667 2.833002996e-22
0.01528888889 3.330965328e-22
0.01531111111 3.914608132e-22
0.01533333333 4.598354731e-22
0.01535555556 5.399002521e-22
0.01537777778 6.336104821e-22
0.0154 7.432412703e-22
0.01542222222 8.71438599e-22
0.01544444444 1.021278399e-21
0.01546666667 1.196334812e-21
0.01548888889 1.40075903e-21
0.01551111111 1.639370326e-21
0.01553333333 1.917761093e-21
0.01555555556 2.242418018e-21
0.01557777778 2.620861791e-21
0.0156 3.061808122e-21
0.01562222222 3.575353244e-21
0.01564444444 4.173187511e-21
0.01566666667 4.868841278e-21
0.01568888889 5.677967782e-21
0.01571111111 6.618668485e-21
0.01573333333 7.711867086e-21
0.01575555556 8.981739302e-21
0.01577777778 1.045620652e-20
0.0158 1.216750261e-20
0.01582222222 1.415282442e-20
0.01584444444 1.645507805e-20
0.01586666667 1.912373464e-20
0.01588888889 2.221581137e-20
0.01591111111 2.579699543e-20
0.01593333333 2.994293144e-20
0.01595555556 3.474069538e-20
0.01597777778 4.029048143e-20
0.016 4.670753164e-20
0.01602222222 5.412434264e-20
0.01604444444 6.269318799e-20
0.01606666667 7.258900037e-20
0.01608888889 8.401266353e-20
0.01611111111 9.71947708e-20
0.01613333333 1.123999147e-19
0.01615555556 1.299315809e-19
0.01617777778 1.501377288e-19
0.0162 1.734171541e-19
0.01622222222 2.002267384e-19
0.01624444444 2.310897082e-19
0.01626666667 2.666050381e-19
0.01628888889 3.074581549e-19
0.01631111111 3.544331168e-19
0.01633333333 4.084264655e-19
0.01635555556 4.704629763e-19
0.01637777778 5.417135587e-19
0.0164 6.235155936e-19
0.01642222222 7.173960309e-19
0.01644444444 8.250976123e-19
0.01646666667 9.48608631e-19
0.01648888889 1.090196693e-18
0.01651111111 1.252447006e-18
0.01653333333 1.438305783e-18
0.01655555556 1.651129435e-18
0.01657777778 1.894740289e-18
0.0166 2.1734897e-18
0.01662222222 2.492329478e-18
0.01664444444 2.856892739e-18
0.01666666667 3.273585346e-18
0.01668888889 3.749689334e-18
0.01671111111 4.293479811e-18
0.01673333333 4.914357081e-18
0.01675555556 5.62299588e-18
0.01677777778 6.431513925e-18
0.0168 7.353662178e-18
0.01682222222 8.40503956e-18
0.01684444444 9.603335186e-18
0.01686666667 1.096860154e-17
0.01688888889 1.252356242e-17
0.01691111111 1.429396005e-17
0.01693333333 1.630894609e-17
0.01695555556 1.860152198e-17
0.01697777778 2.120903479e-17
0.017 2.417373524e-17
0.01702222222 2.754340554e-17
0.01704444444 3.137206557e-17
0.01706666667 3.572076688e-17
0.01708888889 4.065848519e-17
0.01711111111 4.626312324e-17
0.01713333333 5.262263723e-17
0.01715555556 5.983630187e-17
0.01717777778 6.801613031e-17
0.0172 7.728846779e-17
0.01722222222 8.779577931e-17
0.01724444444 9.969865466e-17
0.01726666667 1.131780563e-16
0.01728888889 1.284378387e-16
0.01731111111 1.457075713e-16
0.01733333333 1.652457003e-16
0.01735555556 1.873430894e-16
0.01737777778 2.123269828e-16
0.0174 2.405654405e-16
0.01742222222 2.724723003e-16
0.01744444444 3.085127263e-16
0.01746666667 3.492094134e-16
0.01748888889 3.951495213e-16
0.01751111111 4.469924228e-16
0.01753333333 5.054783583e-16
0.01755555556 5.714381009e-16
0.01757777778 6.458037453e-16
0.0176 7.296207491e-16
0.01762222222 8.240613672e-16
0.01764444444 9.304396354e-16
0.01766666667 1.050228079e-15
0.01768888889 1.185076336e-15
0.01771111111 1.336831914e-15
0.01773333333 1.507563312e-15
0.01775555556 1.699585768e-15
0.01777777778 1.915489942e-15
0.0178 2.158173822e-15
0.01782222222 2.430878246e-15
0.01784444444 2.73722641e-15
0.01786666667 3.081267811e-15
0.01788888889 3.467527101e-15
0.01791111111 3.901058391e-15
0.01793333333 4.387505595e-15
0.01795555556 4.933169469e-15
0.01797777778 5.545082057e-15
0.018 6.23108935e-15

